FED-$\chi^2$: Privacy Preserving Federated Correlation Test

In this paper, we propose the first secure federated $\chi^2$-test protocol Fed-$\chi^2$. To minimize both the privacy leakage and the communication cost, we recast $\chi^2$-test to the second moment estimation problem and thus can take advantage of stable projection to encode the local information in a short vector. As such encodings can be aggregated with only summation, secure aggregation can be naturally applied to hide the individual updates. We formally prove the security guarantee of Fed-$\chi^2$ that the joint distribution is hidden in a subspace with exponential possible distributions. Our evaluation results show that Fed-$\chi^2$ achieves negligible accuracy drops with small client-side computation overhead. In several real-world case studies, the performance of Fed-$\chi^2$ is comparable to the centralized $\chi^2$-test.

==> data/basic/10/adult.txt <==
x, y, err
10, 0.511213, 0.355067
20, 0.361387, 0.338365
30, 0.279213, 0.203385
40, 0.264382, 0.216881
50, 0.256148, 0.206020
60, 0.204346, 0.146727
70, 0.213828, 0.165508
80, 0.198420, 0.133338
90, 0.178541, 0.135855
100, 0.176215, 0.123317
110, 0.165823, 0.124272
120, 0.152770, 0.117071
130, 0.163971, 0.128450
140, 0.165469, 0.114816
150, 0.145135, 0.109668
160, 0.136498, 0.100288
170, 0.127607, 0.093231
180, 0.125246, 0.094614
190, 0.151861, 0.113390
200, 0.122377, 0.089333


==> data/basic/10/credit_1.txt <==
x,y,err
10, 0.510499, 0.436445
20, 0.441753, 0.411176
30, 0.324872, 0.261703
40, 0.288479, 0.256805
50, 0.275677, 0.208071
60, 0.206716, 0.168238
70, 0.218429, 0.156770
80, 0.196434, 0.132672
90, 0.165841, 0.124643
100, 0.169531, 0.112602


==> data/basic/10/credit_2.txt <==
x,y,err
10, 0.477683, 0.414737
20, 0.349385, 0.285754
30, 0.295494, 0.208834
40, 0.245724, 0.191082
50, 0.237983, 0.183182
60, 0.204313, 0.167623
70, 0.212900, 0.142843
80, 0.202234, 0.182319
90, 0.177744, 0.121259
100, 0.156058, 0.112148
110, 0.160841, 0.151092
120, 0.162484, 0.115969
130, 0.140672, 0.113868
140, 0.131373, 0.106411
150, 0.149088, 0.094955
160, 0.139288, 0.104972
170, 0.130840, 0.119750
180, 0.139301, 0.106971
190, 0.122759, 0.081457
200, 0.119925, 0.084298


==> data/basic/10/credit_3.txt <==
x,y,err
10, 0.388169, 0.365231
20, 0.366292, 0.234996
30, 0.252387, 0.185809
40, 0.256592, 0.213069
50, 0.240563, 0.170375
60, 0.248619, 0.211846
70, 0.198173, 0.136223
80, 0.161037, 0.121542
90, 0.208909, 0.155727
100, 0.172526, 0.116382
110, 0.181999, 0.132398
120, 0.148232, 0.109967
130, 0.157078, 0.124942
140, 0.162235, 0.122111
150, 0.148106, 0.113788
160, 0.131076, 0.107298
170, 0.130719, 0.098787
180, 0.129794, 0.093100
190, 0.131763, 0.106295
200, 0.125671, 0.099198


==> data/basic/10/credit_4.txt <==
x,y,err
10, 0.509419, 0.326095
20, 0.386848, 0.314940
30, 0.310220, 0.242644
40, 0.288324, 0.198018
50, 0.230992, 0.171013
60, 0.218902, 0.153763
70, 0.217522, 0.176312
80, 0.208949, 0.148014
90, 0.193586, 0.156033
100, 0.193801, 0.137733
110, 0.162533, 0.127074
120, 0.164218, 0.127654
130, 0.150143, 0.099976
140, 0.145509, 0.107977
150, 0.142048, 0.109720
160, 0.132614, 0.098390
170, 0.136786, 0.105732
180, 0.134356, 0.100465
190, 0.124034, 0.093276
200, 0.106669, 0.089916


==> data/basic/10/gtsrb_1.txt <==
x,y,err
10, 0.472342, 0.380543
20, 0.384339, 0.346121
30, 0.278992, 0.224139
40, 0.291403, 0.224450
50, 0.235747, 0.170047
60, 0.209108, 0.163078
70, 0.193138, 0.156598
80, 0.201007, 0.143700
90, 0.176187, 0.117910
100, 0.162117, 0.127631
110, 0.186515, 0.144846
120, 0.154701, 0.121892
130, 0.155029, 0.124212
140, 0.141565, 0.120578
150, 0.156561, 0.128298
160, 0.146010, 0.104928
170, 0.157487, 0.107993
180, 0.143641, 0.106131
190, 0.128082, 0.078582
200, 0.138534, 0.094512


==> data/basic/10/gtsrb_2.txt <==
x,y,err
10, 0.521291, 0.447915
20, 0.399666, 0.335898
30, 0.326902, 0.242146
40, 0.258091, 0.187950
50, 0.237214, 0.176717
60, 0.251180, 0.160938
70, 0.211345, 0.161026
80, 0.194578, 0.121808
90, 0.205522, 0.161655
100, 0.167903, 0.111919
110, 0.164399, 0.126181
120, 0.153048, 0.124489
130, 0.157436, 0.120778
140, 0.140131, 0.107876
150, 0.119665, 0.100387
160, 0.145541, 0.099150
170, 0.131374, 0.097273
180, 0.122189, 0.090421
190, 0.122408, 0.088531
200, 0.115852, 0.091086


==> data/basic/10/gtsrb_3.txt <==
x,y,err
10, 0.443953, 0.308779
20, 0.409089, 0.323789
30, 0.311075, 0.246365
40, 0.266388, 0.230625
50, 0.242412, 0.176706
60, 0.224664, 0.160108
70, 0.232272, 0.177892
80, 0.174671, 0.146234
90, 0.166433, 0.126484
100, 0.163141, 0.118498
110, 0.140559, 0.112585
120, 0.162839, 0.128300
130, 0.157904, 0.128000
140, 0.150210, 0.112577
150, 0.141837, 0.107089
160, 0.137108, 0.103673
170, 0.132026, 0.096791
180, 0.130512, 0.085902
190, 0.123697, 0.088660
200, 0.120458, 0.089869


==> data/basic/10/gtsrb_4.txt <==
x,y,err
10, 0.496007, 0.381988
20, 0.393472, 0.356082
30, 0.304253, 0.253445
40, 0.236063, 0.178497
50, 0.248530, 0.195964
60, 0.214903, 0.161472
70, 0.198552, 0.175535
80, 0.180439, 0.137712
90, 0.160757, 0.141750
100, 0.175341, 0.140550
110, 0.154876, 0.127881
120, 0.161353, 0.128886
130, 0.159134, 0.113643
140, 0.148196, 0.129320
150, 0.148489, 0.113271
160, 0.136557, 0.094997
170, 0.133098, 0.113868
180, 0.129524, 0.093232
190, 0.131930, 0.114644
200, 0.113344, 0.086671


==> data/basic/10/gtsrb_5.txt <==
x,y,err
10, 0.557041, 0.515199
20, 0.419754, 0.365551
30, 0.285822, 0.240448
40, 0.258921, 0.219066
50, 0.258441, 0.215368
60, 0.209982, 0.165262
70, 0.177663, 0.155428
80, 0.177391, 0.136313
90, 0.167067, 0.126076
100, 0.204934, 0.144897
110, 0.151269, 0.116696
120, 0.161910, 0.119093
130, 0.193803, 0.157813
140, 0.179001, 0.123992
150, 0.140424, 0.132712
160, 0.138429, 0.103763
170, 0.128481, 0.091845
180, 0.114190, 0.102670
190, 0.119754, 0.109491
200, 0.138493, 0.103042

==> data/basic/10/gtsrb_6.txt <==
x,y,err
10, 0.487126, 0.370088
20, 0.387745, 0.288059
30, 0.286636, 0.226616
40, 0.307381, 0.244367
50, 0.235315, 0.191744
60, 0.212254, 0.157830
70, 0.197352, 0.163623
80, 0.168232, 0.127887
90, 0.191985, 0.156349
100, 0.156038, 0.118238
110, 0.181943, 0.131434
120, 0.155061, 0.096877
130, 0.167815, 0.136672
140, 0.144951, 0.109774
150, 0.159799, 0.105242
160, 0.123165, 0.095345
170, 0.135492, 0.102414
180, 0.121515, 0.096155
190, 0.122823, 0.104914
200, 0.128200, 0.099437

==> data/basic/10/lymphography.txt <==
x,y,err
10, 0.491465, 0.318358
20, 0.361624, 0.276347
30, 0.330554, 0.281297
40, 0.269699, 0.196885
50, 0.240073, 0.169911

==> data/basic/10/mushroom_1.txt <==
x,y,err
10, 0.460188, 0.475219
20, 0.361877, 0.271350
30, 0.299357, 0.225356
40, 0.279146, 0.225577
50, 0.244742, 0.170984


==> data/basic/10/mushroom_2.txt <==
x,y,err
10, 0.580946, 0.436716
20, 0.324820, 0.213533
30, 0.295495, 0.235373
40, 0.266702, 0.195472
50, 0.210081, 0.171662

==> data/basic/10/mushroom_3.txt <==
x,y,err
10, 0.444504, 0.388364
20, 0.369572, 0.283067
30, 0.305489, 0.244575
40, 0.236395, 0.172955
50, 0.244040, 0.194486

==> data/basic/10/mushroom_4.txt <==
x,y,err
10, 0.478380, 0.369120
20, 0.364286, 0.350366
30, 0.282195, 0.217449
40, 0.286920, 0.179474
50, 0.275565, 0.199862


==> data/basic/10/s1.txt <==
x, y, err
10, 0.397070, 0.146837
20, 0.312248, 0.203636
30, 0.268593, 0.165613
40, 0.350124, 0.195500
50, 0.194846, 0.141710
60, 0.275210, 0.156127
70, 0.312045, 0.192256
80, 0.263580, 0.203751
90, 0.220241, 0.168965
100, 0.131294, 0.112660
110, 0.163412, 0.117553
120, 0.221516, 0.147424
130, 0.186464, 0.094073
140, 0.128225, 0.098239
150, 0.181456, 0.160554
160, 0.126093, 0.092159
170, 0.137692, 0.054472
180, 0.131025, 0.059230
190, 0.133693, 0.063231
200, 0.106048, 0.075124

==> data/basic/10/s2.txt <==
x, y, err
10, 0.502416, 0.226209
20, 0.494310, 0.487268
30, 0.227149, 0.210736
40, 0.287001, 0.193284
50, 0.314051, 0.186920
60, 0.186067, 0.252305
70, 0.238713, 0.165756
80, 0.230231, 0.122202
90, 0.152309, 0.091541
100, 0.192108, 0.117357
110, 0.165699, 0.072282
120, 0.124436, 0.094340
130, 0.144976, 0.076280
140, 0.149226, 0.100396
150, 0.162184, 0.169285
160, 0.107984, 0.069343
170, 0.201133, 0.155470
180, 0.128512, 0.066830
190, 0.071973, 0.049242
200, 0.166349, 0.169028

==> data/basic/10/s3.txt <==
x, y, err
10, 0.309826, 0.249249
20, 0.398105, 0.401277
30, 0.388262, 0.280334
40, 0.356514, 0.190985
50, 0.268791, 0.206460
60, 0.220786, 0.151284
70, 0.227231, 0.211901
80, 0.126268, 0.093483
90, 0.185855, 0.145559
100, 0.132693, 0.156087
110, 0.108881, 0.088017
120, 0.193238, 0.156027
130, 0.098665, 0.065035
140, 0.170648, 0.129909
150, 0.078312, 0.075977
160, 0.097661, 0.062074
170, 0.072439, 0.058245
180, 0.211658, 0.147887
190, 0.179174, 0.097189
200, 0.115207, 0.074301


==> data/basic/10/s4.txt <==
x, y, err
10, 0.461891, 0.345042
20, 0.301319, 0.259132
30, 0.272119, 0.132881
40, 0.304901, 0.275118
50, 0.348598, 0.237464
60, 0.208598, 0.144726
70, 0.210810, 0.087383
80, 0.181441, 0.145809
90, 0.143189, 0.151703
100, 0.192880, 0.137471
110, 0.186580, 0.073726
120, 0.126113, 0.083016
130, 0.152221, 0.102263
140, 0.135726, 0.111456
150, 0.153345, 0.180019
160, 0.122539, 0.095848
170, 0.098719, 0.040901
180, 0.107287, 0.078864
190, 0.143203, 0.058187
200, 0.107111, 0.090694

==> data/basic/100/adult.txt <==
x,y,err
10, 0.357226, 0.187880
20, 0.323137, 0.191287
30, 0.358790, 0.190139
40, 0.325232, 0.217367
50, 0.317627, 0.192726
60, 0.314060, 0.246316
70, 0.154805, 0.104505
80, 0.273406, 0.218385
90, 0.174054, 0.142460
100, 0.135609, 0.111941
110, 0.150273, 0.114242
120, 0.140215, 0.100896
130, 0.186170, 0.102198
140, 0.144674, 0.117625
150, 0.131381, 0.089155
160, 0.098795, 0.056194
170, 0.147578, 0.108818
180, 0.170094, 0.106969
190, 0.187669, 0.087021
200, 0.131681, 0.103490

==> data/basic/100/credit_1.txt <==
x,y,err
10, 0.672441, 0.570969
20, 0.346046, 0.268294
30, 0.191502, 0.210981
40, 0.302725, 0.163665
50, 0.310946, 0.250683
60, 0.325443, 0.326299
70, 0.230137, 0.117114
80, 0.135341, 0.105916
90, 0.267589, 0.252041
100, 0.152997, 0.093598


==> data/basic/100/credit_2.txt <==
x,y,err
10, 0.426458, 0.279684
20, 0.345106, 0.237710
30, 0.175377, 0.120243
40, 0.200311, 0.103131
50, 0.148867, 0.121583
60, 0.162578, 0.080613
70, 0.205129, 0.125809
80, 0.116219, 0.162236
90, 0.173395, 0.086099
100, 0.183959, 0.110161
110, 0.224232, 0.155546
120, 0.131861, 0.113833
130, 0.168646, 0.103216
140, 0.192702, 0.136331
150, 0.112583, 0.077179
160, 0.143005, 0.078535
170, 0.142715, 0.117526
180, 0.153041, 0.115067
190, 0.113784, 0.097132
200, 0.121267, 0.102550

==> data/basic/100/credit_3.txt <==
x,y,err
10, 0.384304, 0.230803
20, 0.214606, 0.180337
30, 0.292946, 0.153861
40, 0.344971, 0.330549
50, 0.228579, 0.164994
60, 0.198571, 0.131261
70, 0.278768, 0.139562
80, 0.214185, 0.119304
90, 0.154650, 0.138257
100, 0.171133, 0.111722
110, 0.175194, 0.138026
120, 0.153783, 0.129284
130, 0.201501, 0.122639
140, 0.106516, 0.103259
150, 0.112565, 0.075420
160, 0.172308, 0.087799
170, 0.099068, 0.106083
180, 0.103730, 0.096156
190, 0.108286, 0.093023
200, 0.095424, 0.068373


==> data/basic/100/credit_4.txt <==
x,y,err
10, 0.714418, 1.057972
20, 0.389980, 0.180957
30, 0.276724, 0.219510
40, 0.193436, 0.098044
50, 0.217998, 0.152637
60, 0.168522, 0.173812
70, 0.263561, 0.152564
80, 0.176991, 0.151902
90, 0.124697, 0.092201
100, 0.124703, 0.093336
110, 0.165983, 0.098396
120, 0.150578, 0.086846
130, 0.155733, 0.117952
140, 0.155430, 0.127783
150, 0.147073, 0.063231
160, 0.167491, 0.071248
170, 0.119464, 0.109134
180, 0.122504, 0.093887
190, 0.132324, 0.080807
200, 0.136368, 0.089654


==> data/basic/100/gtsrb_1.txt <==
x,y,err
10, 0.579301, 0.522502
20, 0.317082, 0.206114
30, 0.406755, 0.234194
40, 0.223763, 0.150348
50, 0.412123, 0.344795
60, 0.194420, 0.112624
70, 0.186892, 0.125157
80, 0.220693, 0.171596
90, 0.190507, 0.113350
100, 0.115462, 0.067144
110, 0.116359, 0.122739
120, 0.161625, 0.160453
130, 0.197851, 0.137591
140, 0.209390, 0.133238
150, 0.156504, 0.086577
160, 0.085116, 0.062018
170, 0.136114, 0.115836
180, 0.138293, 0.068616
190, 0.094687, 0.066035
200, 0.117791, 0.096539


==> data/basic/100/gtsrb_2.txt <==
x,y,err
10, 0.478050, 0.238155
20, 0.360472, 0.200659
30, 0.337749, 0.168617
40, 0.272012, 0.277919
50, 0.256367, 0.170182
60, 0.209642, 0.152953
70, 0.274290, 0.128606
80, 0.286115, 0.142784
90, 0.232926, 0.094488
100, 0.138968, 0.101036
110, 0.178433, 0.148914
120, 0.159857, 0.117854
130, 0.167238, 0.093411
140, 0.154643, 0.080749
150, 0.200963, 0.173866
160, 0.079703, 0.070085
170, 0.076394, 0.056140
180, 0.162009, 0.118571
190, 0.120035, 0.068093
200, 0.106045, 0.055612


==> data/basic/100/gtsrb_3.txt <==
x,y,err
10, 0.520592, 0.296694
20, 0.375839, 0.176850
30, 0.303184, 0.202481
40, 0.227105, 0.236114
50, 0.417881, 0.283861
60, 0.203145, 0.128262
70, 0.254212, 0.130094
80, 0.175251, 0.120616
90, 0.146590, 0.066212
100, 0.181294, 0.084601
110, 0.230733, 0.137760
120, 0.199957, 0.124913
130, 0.139486, 0.089145
140, 0.136287, 0.099304
150, 0.074888, 0.067451
160, 0.148787, 0.086738
170, 0.142149, 0.125862
180, 0.134526, 0.067546
190, 0.100817, 0.089665
200, 0.149406, 0.144518

==> data/basic/100/gtsrb_4.txt <==
x,y,err
10, 0.822176, 0.711798
20, 0.141719, 0.104777
30, 0.255032, 0.282953
40, 0.217521, 0.098582
50, 0.241885, 0.152760
60, 0.249982, 0.163116
70, 0.298656, 0.149719
80, 0.145531, 0.067773
90, 0.201314, 0.144112
100, 0.140659, 0.066640
110, 0.277713, 0.231128
120, 0.134287, 0.062333
130, 0.202431, 0.115040
140, 0.171583, 0.106345
150, 0.114556, 0.072488
160, 0.113107, 0.097800
170, 0.140148, 0.064129
180, 0.138869, 0.087846
190, 0.182804, 0.137341
200, 0.152543, 0.104128


==> data/basic/100/gtsrb_5.txt <==
x,y,err
10, 0.781144, 0.638981
20, 0.360885, 0.306201
30, 0.397559, 0.323711
40, 0.295481, 0.245105
50, 0.250881, 0.181811
60, 0.159877, 0.130288
70, 0.248983, 0.150709
80, 0.252170, 0.161734
90, 0.153948, 0.083328
100, 0.153669, 0.118146
110, 0.154256, 0.104755
120, 0.163308, 0.130697
130, 0.104006, 0.107325
140, 0.195175, 0.116450
150, 0.113370, 0.086074
160, 0.127610, 0.104178
170, 0.187417, 0.107432
180, 0.160720, 0.080273
190, 0.140186, 0.090583
200, 0.137256, 0.100889


==> data/basic/100/gtsrb_6.txt <==
x,y,err
10, 0.534304, 0.211281
20, 0.315135, 0.235118
30, 0.235829, 0.163205
40, 0.214793, 0.208555
50, 0.295287, 0.168529
60, 0.230695, 0.177755
70, 0.184500, 0.114795
80, 0.114899, 0.098305
90, 0.128996, 0.081919
100, 0.170074, 0.109730
110, 0.163875, 0.128483
120, 0.162654, 0.080222
130, 0.197579, 0.069022
140, 0.121736, 0.106635
150, 0.185479, 0.091421
160, 0.126368, 0.064106
170, 0.083709, 0.082365
180, 0.220282, 0.103395
190, 0.113955, 0.080740
200, 0.121421, 0.071843


==> data/basic/100/lymphography.txt <==
x,y,err
10, 0.464030, 0.202764
20, 0.478436, 0.364377
30, 0.385005, 0.280057
40, 0.350820, 0.237006
50, 0.164019, 0.117343


==> data/basic/100/mushroom_1.txt <==
x,y,err
10, 0.729844, 0.734714
20, 0.448921, 0.468227
30, 0.324497, 0.165343
40, 0.402923, 0.185066
50, 0.224912, 0.131967

==> data/basic/100/mushroom_2.txt <==
x,y,err
10, 0.475427, 0.222769
20, 0.391718, 0.230755
30, 0.224711, 0.165718
40, 0.318363, 0.212260
50, 0.215765, 0.201216

==> data/basic/100/mushroom_3.txt <==
x,y,err
10, 0.322556, 0.214732
20, 0.571673, 0.612324
30, 0.198194, 0.146264
40, 0.307342, 0.150863
50, 0.222780, 0.144001


==> data/basic/100/mushroom_4.txt <==
x,y,err
10, 0.467914, 0.253847
20, 0.294208, 0.205421
30, 0.393745, 0.234110
40, 0.310793, 0.199303
50, 0.265325, 0.137222

==> data/basic/100/s1.txt <==
x, y, err
10, 0.375802, 0.209578
20, 0.266823, 0.194349
30, 0.325463, 0.166808
40, 0.405468, 0.375605
50, 0.337270, 0.256254
60, 0.257893, 0.135991
70, 0.186926, 0.142135
80, 0.183387, 0.192325
90, 0.187434, 0.074271
100, 0.142443, 0.075392
110, 0.157890, 0.138492
120, 0.217910, 0.112377
130, 0.178816, 0.106271
140, 0.197588, 0.147606
150, 0.144859, 0.111156
160, 0.157322, 0.133457
170, 0.148196, 0.087206
180, 0.180045, 0.156703
190, 0.063971, 0.044315
200, 0.107315, 0.076200

==> data/basic/100/s2.txt <==
x, y, err
10, 0.497077, 0.384360
20, 0.314145, 0.369581
30, 0.281017, 0.163665
40, 0.406684, 0.439062
50, 0.309770, 0.209467
60, 0.146239, 0.141463
70, 0.143350, 0.146188
80, 0.131534, 0.083693
90, 0.100278, 0.094450
100, 0.223093, 0.101874
110, 0.164282, 0.073696
120, 0.102766, 0.091256
130, 0.095156, 0.084911
140, 0.233004, 0.137622
150, 0.114300, 0.090947
160, 0.087122, 0.066469
170, 0.147612, 0.078580
180, 0.199309, 0.136218
190, 0.153945, 0.105481
200, 0.158214, 0.108679

==> data/basic/100/s3.txt <==
x, y, err
10, 0.523731, 0.332800
20, 0.240248, 0.129835
30, 0.396383, 0.429411
40, 0.215616, 0.128438
50, 0.316645, 0.222623
60, 0.273054, 0.248057
70, 0.215869, 0.174110
80, 0.146818, 0.095162
90, 0.204704, 0.171963
100, 0.205343, 0.116006
110, 0.116853, 0.081588
120, 0.162632, 0.079732
130, 0.132785, 0.100777
140, 0.121461, 0.099463
150, 0.200302, 0.097376
160, 0.096742, 0.064020
170, 0.174569, 0.156189
180, 0.153345, 0.051906
190, 0.087718, 0.041980
200, 0.124583, 0.093276

==> data/basic/100/s4.txt <==
x, y, err
10, 0.637807, 0.439942
20, 0.357486, 0.179973
30, 0.388056, 0.434845
40, 0.253124, 0.173395
50, 0.317628, 0.140595
60, 0.166052, 0.119147
70, 0.198437, 0.154182
80, 0.191198, 0.156876
90, 0.155077, 0.114097
100, 0.242284, 0.118088
110, 0.242905, 0.132585
120, 0.148965, 0.130295
130, 0.103824, 0.054507
140, 0.123608, 0.083447
150, 0.151661, 0.075524
160, 0.134425, 0.085236
170, 0.169761, 0.122703
180, 0.120989, 0.125706
190, 0.124013, 0.065005
200, 0.128244, 0.109977

==> data/basic/1000/adult.txt <==
x,y,err
10, 0.485385, 0.236371
20, 0.433259, 0.429271
30, 0.406624, 0.298404
40, 0.266644, 0.195290
50, 0.362355, 0.232598
60, 0.214550, 0.160202
70, 0.189441, 0.112891
80, 0.216244, 0.163565
90, 0.229745, 0.193825
100, 0.102299, 0.081269
110, 0.222620, 0.105132
120, 0.200643, 0.083754
130, 0.168134, 0.083005
140, 0.110694, 0.084234
150, 0.145554, 0.093653
160, 0.075462, 0.068168
170, 0.083489, 0.082077
180, 0.216619, 0.121442
190, 0.182484, 0.169241
200, 0.117082, 0.117014


==> data/basic/1000/credit_1.txt <==
x,y,err
10, 0.465801, 0.239966
20, 0.575282, 0.627171
30, 0.335487, 0.148201
40, 0.420658, 0.394161
50, 0.268129, 0.187767
60, 0.216496, 0.172116
70, 0.194136, 0.107287
80, 0.287276, 0.160803
90, 0.167469, 0.091170
100, 0.147686, 0.087631


==> data/basic/1000/credit_2.txt <==
x,y,err
10, 0.539724, 0.253844
20, 0.290777, 0.174255
30, 0.328424, 0.315508
40, 0.279620, 0.216929
50, 0.195197, 0.143367
60, 0.213221, 0.123593
70, 0.219380, 0.149299
80, 0.182494, 0.133077
90, 0.177027, 0.118776
100, 0.228569, 0.199355
110, 0.218964, 0.207863
120, 0.149202, 0.090647
130, 0.090767, 0.119364
140, 0.133418, 0.113881
150, 0.108592, 0.078443
160, 0.088815, 0.074647
170, 0.127514, 0.103594
180, 0.108453, 0.100524
190, 0.135241, 0.160867
200, 0.116333, 0.067798


==> data/basic/1000/credit_3.txt <==
x,y,err
10, 0.463672, 0.288255
20, 0.346608, 0.230587
30, 0.369250, 0.241183
40, 0.380036, 0.260639
50, 0.313202, 0.195137
60, 0.243991, 0.151188
70, 0.203280, 0.126500
80, 0.224281, 0.120852
90, 0.150961, 0.125672
100, 0.131440, 0.080129
110, 0.098288, 0.061901
120, 0.162281, 0.082684
130, 0.098413, 0.069903
140, 0.138294, 0.111981
150, 0.151489, 0.120761
160, 0.138192, 0.134218
170, 0.131999, 0.109154
180, 0.193474, 0.137027
190, 0.089011, 0.073973
200, 0.113393, 0.115213


==> data/basic/1000/credit_4.txt <==
x,y,err
10, 0.514648, 0.268868
20, 0.393620, 0.308657
30, 0.432922, 0.272170
40, 0.334262, 0.237747
50, 0.196597, 0.244137
60, 0.196130, 0.128594
70, 0.230485, 0.277785
80, 0.179609, 0.174949
90, 0.171750, 0.150371
100, 0.188605, 0.130554
110, 0.151784, 0.080626
120, 0.170617, 0.156961
130, 0.161000, 0.092196
140, 0.130600, 0.082495
150, 0.181624, 0.121752
160, 0.121182, 0.110716
170, 0.140248, 0.055366
180, 0.222011, 0.177176
190, 0.164976, 0.079811
200, 0.120539, 0.098049

==> data/basic/1000/gtsrb_1.txt <==
x,y,err
10, 0.559004, 0.367703
20, 0.498991, 0.451942
30, 0.252929, 0.202744
40, 0.313097, 0.164905
50, 0.156728, 0.119784
60, 0.235693, 0.202979
70, 0.298165, 0.246035
80, 0.284214, 0.265496
90, 0.205052, 0.280710
100, 0.140291, 0.116929
110, 0.143472, 0.096272
120, 0.205050, 0.140678
130, 0.102066, 0.065721
140, 0.157178, 0.097161
150, 0.214232, 0.113839
160, 0.183834, 0.118361
170, 0.143100, 0.067166
180, 0.132148, 0.041764
190, 0.128131, 0.078658
200, 0.181054, 0.132328


==> data/basic/1000/gtsrb_2.txt <==
x,y,err
10, 0.549455, 0.366216
20, 0.338933, 0.204121
30, 0.304275, 0.240207
40, 0.345840, 0.189790
50, 0.315003, 0.127744
60, 0.274075, 0.172454
70, 0.218468, 0.224300
80, 0.179846, 0.117703
90, 0.198078, 0.129624
100, 0.148306, 0.096212
110, 0.147032, 0.110142
120, 0.119500, 0.107590
130, 0.125548, 0.122619
140, 0.120248, 0.077121
150, 0.073483, 0.060690
160, 0.168637, 0.112296
170, 0.117503, 0.098650
180, 0.130063, 0.064451
190, 0.084943, 0.059298
200, 0.123917, 0.082498


==> data/basic/1000/gtsrb_3.txt <==
x,y,err
10, 0.430128, 0.246092
20, 0.243483, 0.200134
30, 0.287009, 0.169514
40, 0.318907, 0.132869
50, 0.191908, 0.147003
60, 0.238324, 0.142843
70, 0.185185, 0.106127
80, 0.185314, 0.129125
90, 0.121607, 0.100112
100, 0.136790, 0.090566
110, 0.151454, 0.114211
120, 0.182395, 0.101092
130, 0.189750, 0.147718
140, 0.207806, 0.122925
150, 0.144701, 0.093513
160, 0.120266, 0.098250
170, 0.136119, 0.084576
180, 0.126011, 0.080010
190, 0.163925, 0.143888
200, 0.073757, 0.042694

==> data/basic/1000/gtsrb_4.txt <==
x,y,err
10, 0.401964, 0.218950
20, 0.506030, 0.458432
30, 0.343479, 0.386430
40, 0.306914, 0.324880
50, 0.139736, 0.122295
60, 0.189009, 0.091809
70, 0.237763, 0.151502
80, 0.179780, 0.130787
90, 0.262803, 0.186289
100, 0.126798, 0.081458
110, 0.227329, 0.168232
120, 0.116575, 0.101118
130, 0.154934, 0.114908
140, 0.222075, 0.133758
150, 0.157369, 0.096829
160, 0.047811, 0.047738
170, 0.148950, 0.107798
180, 0.123335, 0.147596
190, 0.159953, 0.122162
200, 0.110514, 0.110496

==> data/basic/1000/gtsrb_5.txt <==
x,y,err
10, 0.676955, 0.880010
20, 0.274654, 0.232256
30, 0.342484, 0.320707
40, 0.267145, 0.202145
50, 0.235427, 0.146603
60, 0.249451, 0.215993
70, 0.221121, 0.185556
80, 0.126258, 0.102216
90, 0.277345, 0.207773
100, 0.219877, 0.146988
110, 0.117004, 0.069513
120, 0.242578, 0.124693
130, 0.123724, 0.081730
140, 0.124517, 0.061440
150, 0.143693, 0.080118
160, 0.136839, 0.102092
170, 0.207561, 0.113393
180, 0.206883, 0.151644
190, 0.075865, 0.072868
200, 0.127336, 0.093297


==> data/basic/1000/gtsrb_6.txt <==
x,y,err
10, 0.304652, 0.188710
20, 0.378834, 0.472764
30, 0.386635, 0.315555
40, 0.217776, 0.185736
50, 0.177680, 0.132157
60, 0.190731, 0.156625
70, 0.205745, 0.146687
80, 0.211253, 0.177075
90, 0.207075, 0.140286
100, 0.215657, 0.211390
110, 0.132040, 0.067538
120, 0.231320, 0.082222
130, 0.135840, 0.127031
140, 0.079403, 0.050659
150, 0.157951, 0.151097
160, 0.142543, 0.112383
170, 0.069934, 0.048628
180, 0.180089, 0.109195
190, 0.146812, 0.128890
200, 0.120269, 0.075370


==> data/basic/1000/lymphography.txt <==
x,y,err
10, 0.306015, 0.223706
20, 0.320464, 0.197476
30, 0.335195, 0.177097
40, 0.224423, 0.163733
50, 0.254171, 0.211195


==> data/basic/1000/mushroom_1.txt <==
x,y,err
10, 0.462292, 0.412230
20, 0.348310, 0.189537
30, 0.289859, 0.195157
40, 0.133708, 0.078433
50, 0.244137, 0.101204


==> data/basic/1000/mushroom_2.txt <==
x,y,err
10, 0.330818, 0.202322
20, 0.463185, 0.335619
30, 0.369692, 0.218996
40, 0.249744, 0.213856
50, 0.180129, 0.123968

==> data/basic/1000/mushroom_3.txt <==
x,y,err
10, 0.461542, 0.267881
20, 0.376263, 0.185246
30, 0.338273, 0.323583
40, 0.177368, 0.140807
50, 0.206066, 0.164629

==> data/basic/1000/mushroom_4.txt <==
x,y,err
10, 0.467427, 0.274331
20, 0.329265, 0.206568
30, 0.260690, 0.132141
40, 0.280020, 0.238084
50, 0.244531, 0.214093


==> data/basic/1000/s1.txt <==
x, y, err
10, 0.712578, 0.444701
20, 0.371534, 0.162811
30, 0.261653, 0.207391
40, 0.261175, 0.170070
50, 0.204938, 0.125773
60, 0.194492, 0.217976
70, 0.170633, 0.136753
80, 0.120615, 0.094885
90, 0.194352, 0.125377
100, 0.185294, 0.114794
110, 0.197100, 0.144660
120, 0.138468, 0.106218
130, 0.136350, 0.114709
140, 0.163975, 0.170347
150, 0.207236, 0.126062
160, 0.099834, 0.063355
170, 0.111766, 0.079351
180, 0.151893, 0.094403
190, 0.119991, 0.094797
200, 0.169036, 0.102283

==> data/basic/1000/s2.txt <==
x, y, err
10, 0.829028, 0.830721
20, 0.435546, 0.373042
30, 0.300400, 0.211472
40, 0.306124, 0.328875
50, 0.271609, 0.077367
60, 0.187036, 0.090505
70, 0.310037, 0.171111
80, 0.197944, 0.154929
90, 0.270239, 0.135511
100, 0.207819, 0.159591
110, 0.157918, 0.061379
120, 0.177051, 0.170529
130, 0.157503, 0.147977
140, 0.159170, 0.088364
150, 0.138704, 0.068017
160, 0.138740, 0.095044
170, 0.206293, 0.123228
180, 0.149875, 0.111533
190, 0.146724, 0.120878
200, 0.099476, 0.045354

==> data/basic/1000/s3.txt <==
x, y, err
10, 0.837054, 1.016190
20, 0.395254, 0.389362
30, 0.289299, 0.261648
40, 0.279245, 0.289733
50, 0.267741, 0.199549
60, 0.155322, 0.118999
70, 0.235294, 0.150520
80, 0.215051, 0.152822
90, 0.183141, 0.162311
100, 0.172265, 0.129598
110, 0.093928, 0.090212
120, 0.151934, 0.115836
130, 0.168228, 0.071081
140, 0.163586, 0.109765
150, 0.114733, 0.123227
160, 0.115196, 0.083676
170, 0.125247, 0.079294
180, 0.114444, 0.115804
190, 0.127456, 0.072865
200, 0.145610, 0.133733


==> data/basic/1000/s4.txt <==
x, y, err
10, 0.478828, 0.303697
20, 0.324488, 0.282077
30, 0.329247, 0.122633
40, 0.222326, 0.093930
50, 0.299341, 0.184313
60, 0.307184, 0.159032
70, 0.203805, 0.151870
80, 0.168712, 0.107646
90, 0.174305, 0.118464
100, 0.320653, 0.256245
110, 0.200596, 0.132433
120, 0.203899, 0.165364
130, 0.099429, 0.075208
140, 0.122185, 0.081099
150, 0.148254, 0.119931
160, 0.159946, 0.087437
170, 0.132132, 0.094200
180, 0.144698, 0.090564
190, 0.081101, 0.052735
200, 0.096937, 0.056603


==> data/benchmark/mobile.txt <==
x, y, err
10 ,  1.10626220703125e-05 , 1.1009156992931604e-05
20 ,  0.00026039838790893556 , 0.0007262764045817664
30 ,  0.0001200556755065918 , 0.00042245127245163055
40 ,  0.00024779796600341795 , 0.00048665064906530463
50 ,  0.00024732351303100584 , 0.0005064438480046182
60 ,  0.00041266918182373044 , 0.0005541966694024413
70 ,  0.0003979825973510742 , 0.0006374051456991939
80 ,  0.0005638623237609864 , 0.0006710992641855133
90 ,  0.0004358649253845215 , 0.0003928362065677997
100 ,  0.0008866620063781738 , 0.0004566502581188765
110 ,  0.001040973663330078 , 0.00044235783879759285
120 ,  0.0014760994911193848 , 0.0007328716101929613
130 ,  0.0014870643615722656 , 0.000496931713287301
140 ,  0.001767568588256836 , 0.00040879625717838943
150 ,  0.0021414422988891603 , 0.0009884847170931331
160 ,  0.0020764541625976564 , 0.00042023389855029553
170 ,  0.002492842674255371 , 0.00041871173171798226
180 ,  0.0030142331123352052 , 0.0005370376095734208
190 ,  0.0027941465377807617 , 0.0004233135649310342
200 ,  0.0034064126014709474 , 0.000564652902998929
210 ,  0.0035557103157043456 , 0.0006889043819883656
220 ,  0.003767709732055664 , 0.00044240866310685516
230 ,  0.004088225364685058 , 0.000638885264493285
240 ,  0.006405613422393799 , 0.0016298732844765968
250 ,  0.0076985764503479 , 0.0018376315021893478
260 ,  0.008804535865783692 , 0.001697612605034384
270 ,  0.009527916908264161 , 0.0015290947375587907
280 ,  0.01076331377029419 , 0.0013799161421830226
290 ,  0.011091902256011962 , 0.0015699852295667396
300 ,  0.010541918277740479 , 0.00345425924782501
310 ,  0.012060935497283936 , 0.0023532356419054597
320 ,  0.013495893478393554 , 0.0017161145034839023
330 ,  0.009439480304718018 , 0.0030372646209135667
340 ,  0.014268436431884766 , 0.0025197459392689763
350 ,  0.011973996162414551 , 0.0035519018969244792
360 ,  0.010170063972473144 , 0.0015241445833684563
370 ,  0.01220043659210205 , 0.003377570964342058
380 ,  0.017816498279571533 , 0.003029213477085124
390 ,  0.018819644451141357 , 0.002780240255179021
400 ,  0.020256671905517578 , 0.0028519084869553513
410 ,  0.020938143730163575 , 0.0032436202761727292
420 ,  0.02128593683242798 , 0.0031180244408991606
430 ,  0.019456076622009277 , 0.005217616799372728
440 ,  0.02384169101715088 , 0.004027455424484194
450 ,  0.01928062915802002 , 0.0053249919711514234
460 ,  0.024501678943634034 , 0.0045694562606679095
470 ,  0.023309195041656496 , 0.008903720686529963
480 ,  0.016812367439270018 , 0.00555555128424693
490 ,  0.02488977909088135 , 0.007416992316697247
500 ,  0.02661214828491211 , 0.006718741755556605

==> data/cryptanalysis/1000.txt <==
x,y
10, 50
20, 90
30, 100
40, 100
50, 100

==> data/cryptanalysis/10000.txt <==
x, y
10, 50
20, 90
30, 100
40, 100
50, 100


==> data/cryptanalysis/100000.txt <==
x,y
10, 60
20, 90
30, 100
40, 100
50, 100


==> data/fdr/fdr_gaussian.txt <==
x,y,err
50, 0.13618, 0.0035476189197826673
100, 0.09946, 0.0025374002443445936
150, 0.07824, 0.0026264805348602937
200, 0.0617, 0.0018406520583749643
250, 0.04872, 0.0023785709995709603
300, 0.04082, 0.0028414081016284857

==> data/fdr/fdr_linear.txt <==
x, y
50, 0.1811
100, 0.134
150, 0.1012
200, 0.0799
250, 0.0631
300, 0.0524

==> data/fdr/fdr_logistic.txt <==
x, y


==> data/fdr/fdr_quadratic.txt <==
x, y
50, 0.1811
100, 

==> data/feature_selection/reuters_baseline.txt <==
x, y
0, 0.4879518072289157
1, 0.507645968489342
2, 0.5317423540315107
3, 0.5500463392029658
4, 0.5683503243744208
5, 0.5808619091751622
6, 0.5919833178869324
7, 0.6000926784059314
8, 0.6061167747914736
9, 0.6137627432808156
10, 0.6216404077849861
11, 0.6309082483781279
12, 0.6380908248378128
13, 0.6431881371640408
14, 0.6468952734012975
15, 0.6531510658016683
16, 0.6570898980537535
17, 0.6626506024096386
18, 0.6670528266913809
19, 0.6691380908248378
20, 0.6723818350324374
21, 0.677710843373494
22, 0.680259499536608
23, 0.6821130676552364
24, 0.6846617238183503
25, 0.688368860055607
26, 0.6918443002780352
27, 0.6955514365152919
28, 0.6957831325301205
29, 0.6992585727525487
30, 0.70064874884152
31, 0.7022706209453198
32, 0.7038924930491196
33, 0.7073679332715477
34, 0.709221501390176
35, 0.7099165894346617
36, 0.7122335495829472
37, 0.7110750695088045
38, 0.7126969416126042
39, 0.7131603336422614
40, 0.7136237256719185
41, 0.7145505097312326
42, 0.7154772937905468
43, 0.7157089898053753
44, 0.7170991658943466
45, 0.7175625579240037
46, 0.7191844300278035
47, 0.7208063021316033
48, 0.7219647822057461
49, 0.7226598702502317
50, 0.7242817423540315
51, 0.7259036144578314
52, 0.7259036144578314
53, 0.7277571825764597
54, 0.7286839666357738
55, 0.7291473586654309
56, 0.7296107506950881
57, 0.731696014828545
58, 0.732159406858202
59, 0.7328544949026877
60, 0.7340129749768304
61, 0.7337812789620018
62, 0.7342446709916589
63, 0.7349397590361446
64, 0.7349397590361446
65, 0.7349397590361446
66, 0.736793327154773
67, 0.7381835032437442
68, 0.7381835032437442
69, 0.7395736793327155
70, 0.7384151992585728
71, 0.7393419833178869
72, 0.739805375347544
73, 0.7407321594068582
74, 0.7409638554216867
75, 0.7409638554216867
76, 0.7411955514365153
77, 0.7416589434661723
78, 0.741890639481001
79, 0.7425857275254866
80, 0.7425857275254866
81, 0.742354031510658
82, 0.7430491195551436
83, 0.7435125115848007
84, 0.7437442075996293
85, 0.7439759036144579
86, 0.7437442075996293
87, 0.7437442075996293
88, 0.7444392956441149
89, 0.7437442075996293
90, 0.7437442075996293
91, 0.744902687673772
92, 0.7442075996292864
93, 0.744902687673772
94, 0.745366079703429
95, 0.7460611677479148
96, 0.7469879518072289
97, 0.7462928637627433
98, 0.7467562557924003
99, 0.7467562557924003
100, 0.7472196478220574
101, 0.7481464318813716
102, 0.7479147358665431
103, 0.7476830398517146
104, 0.7481464318813716
105, 0.747451343836886
106, 0.7483781278962002
107, 0.7483781278962002
108, 0.7479147358665431
109, 0.7486098239110287
110, 0.7483781278962002
111, 0.7497683039851715
112, 0.75
113, 0.7502316960148285
114, 0.75
115, 0.7502316960148285
116, 0.7511584800741428
117, 0.7504633920296571
118, 0.7509267840593142
119, 0.7506950880444856
120, 0.7518535681186284
121, 0.7520852641334569
122, 0.7513901760889713
123, 0.7523169601482854
124, 0.7527803521779426
125, 0.7523169601482854
126, 0.7527803521779426
127, 0.7541705282669138
128, 0.7553290083410565
129, 0.755097312326228
130, 0.7557924003707136
131, 0.7557924003707136
132, 0.7562557924003707
133, 0.7567191844300278
134, 0.7560240963855421
135, 0.7567191844300278
136, 0.7564874884151993
137, 0.7567191844300278
138, 0.7564874884151993
139, 0.7560240963855421
140, 0.7569508804448564
141, 0.7569508804448564
142, 0.7569508804448564
143, 0.7571825764596849
144, 0.757645968489342
145, 0.757645968489342
146, 0.758109360518999
147, 0.7578776645041705
148, 0.7583410565338277
149, 0.7583410565338277

==> data/feature_selection/reuters_fed.txt <==
x, y
0, 0.4823911028730306
1, 0.505097312326228
2, 0.5308155699721965
3, 0.548887859128823
4, 0.5664967562557924
5, 0.5843373493975904
6, 0.5945319740500463
7, 0.6065801668211307
8, 0.6144578313253012
9, 0.6239573679332715
10, 0.6346153846153846
11, 0.6422613531047267
12, 0.6457367933271547
13, 0.6540778498609824
14, 0.6594068582020389
15, 0.6626506024096386
16, 0.6661260426320668
17, 0.6698331788693235
18, 0.6740037071362373
19, 0.6758572752548656
20, 0.6804911955514366
21, 0.6841983317886933
22, 0.6876737720111215
23, 0.6888322520852641
24, 0.6895273401297498
25, 0.693002780352178
26, 0.6964782205746061
27, 0.6981000926784059
28, 0.6997219647822057
29, 0.7027340129749768
30, 0.7052826691380908
31, 0.7069045412418906
32, 0.7078313253012049
33, 0.7106116774791473
34, 0.711306765523633
35, 0.7126969416126042
36, 0.713855421686747
37, 0.7152455977757183
38, 0.7168674698795181
39, 0.7191844300278035
40, 0.7203429101019463
41, 0.7203429101019463
42, 0.7224281742354032
43, 0.7231232622798888
44, 0.7238183503243745
45, 0.7235866543095458
46, 0.7235866543095458
47, 0.7252085264133457
48, 0.7247451343836886
49, 0.7254402224281742
50, 0.7268303985171455
51, 0.7275254865616312
52, 0.7282205746061168
53, 0.7286839666357738
54, 0.7289156626506024
55, 0.7296107506950881
56, 0.732159406858202
57, 0.7312326227988879
58, 0.7305375347544022
59, 0.731696014828545
60, 0.7323911028730306
61, 0.7335495829471733
62, 0.7351714550509731
63, 0.7349397590361446
64, 0.7344763670064874
65, 0.7360982391102873
66, 0.736793327154773
67, 0.7360982391102873
68, 0.7363299351251158
69, 0.7365616311399444
70, 0.7388785912882299
71, 0.7393419833178869
72, 0.7402687673772012
73, 0.7405004633920297
74, 0.7407321594068582
75, 0.7411955514365153
76, 0.7411955514365153
77, 0.741890639481001
78, 0.742354031510658
79, 0.7421223354958295
80, 0.7421223354958295
81, 0.7428174235403151
82, 0.7425857275254866
83, 0.7430491195551436
84, 0.7444392956441149
85, 0.7432808155699722
86, 0.7437442075996293
87, 0.7439759036144579
88, 0.7444392956441149
89, 0.7446709916589435
90, 0.7451343836886005
91, 0.7446709916589435
92, 0.7444392956441149
93, 0.7451343836886005
94, 0.7451343836886005
95, 0.745366079703429
96, 0.7458294717330862
97, 0.745366079703429
98, 0.7458294717330862
99, 0.7458294717330862
100, 0.7462928637627433
101, 0.7460611677479148
102, 0.7465245597775718
103, 0.7469879518072289
104, 0.7455977757182577
105, 0.7462928637627433
106, 0.7460611677479148
107, 0.7460611677479148
108, 0.7462928637627433
109, 0.7462928637627433
110, 0.7472196478220574
111, 0.7476830398517146
112, 0.747451343836886
113, 0.7476830398517146
114, 0.7481464318813716
115, 0.7481464318813716
116, 0.7490732159406858
117, 0.7486098239110287
118, 0.7486098239110287
119, 0.7493049119555144
120, 0.7495366079703429
121, 0.7497683039851715
122, 0.7497683039851715
123, 0.7511584800741428
124, 0.7513901760889713
125, 0.7513901760889713
126, 0.7513901760889713
127, 0.752548656163114
128, 0.7523169601482854
129, 0.752548656163114
130, 0.7523169601482854
131, 0.752548656163114
132, 0.7527803521779426
133, 0.7527803521779426
134, 0.7523169601482854
135, 0.7518535681186284
136, 0.7523169601482854
137, 0.7523169601482854
138, 0.752548656163114
139, 0.7532437442075997
140, 0.7532437442075997
141, 0.7539388322520852
142, 0.7539388322520852
143, 0.7539388322520852
144, 0.7541705282669138
145, 0.755097312326228
146, 0.7555607043558851
147, 0.7553290083410565
148, 0.755097312326228
149, 0.7548656163113995

==> data/feature_selection/reuters_orig.txt <==
x, y
0, 0.4798424467099166
1, 0.5044022242817423
2, 0.5303521779425394
3, 0.5435588507877664
4, 0.5611677479147359
5, 0.5764596848934198
6, 0.5831788693234476
7, 0.5947636700648748
8, 0.6056533827618165
9, 0.6119091751621872
10, 0.6209453197405005
11, 0.6258109360518999
12, 0.634383688600556
13, 0.6394810009267841
14, 0.6434198331788693
15, 0.6494439295644114
16, 0.6526876737720111
17, 0.6570898980537535
18, 0.6605653382761817
19, 0.6640407784986099
20, 0.6654309545875811
21, 0.6677479147358666
22, 0.6707599629286376
23, 0.6763206672845227
24, 0.6791010194624653
25, 0.683271547729379
26, 0.6848934198331789
27, 0.6865152919369787
28, 0.6890639481000926
29, 0.6897590361445783
30, 0.6913809082483782
31, 0.6946246524559777
32, 0.6957831325301205
33, 0.6969416126042632
34, 0.6994902687673772
35, 0.7013438368860055
36, 0.7020389249304912
37, 0.7043558850787767
38, 0.7048192771084337
39, 0.7080630213160334
40, 0.7078313253012049
41, 0.709221501390176
42, 0.7101482854494903
43, 0.7094531974050047
44, 0.7126969416126042
45, 0.7129286376274329
46, 0.7136237256719185
47, 0.7140871177015755
48, 0.7154772937905468
49, 0.7159406858202039
50, 0.7168674698795181
51, 0.7175625579240037
52, 0.7180259499536608
53, 0.7184893419833179
54, 0.719416126042632
55, 0.718952734012975
56, 0.7212696941612604
57, 0.7221964782205746
58, 0.7226598702502317
59, 0.7221964782205746
60, 0.7231232622798888
61, 0.7231232622798888
62, 0.724050046339203
63, 0.7242817423540315
64, 0.7245134383688601
65, 0.7259036144578314
66, 0.7261353104726599
67, 0.7263670064874884
68, 0.727062094531974
69, 0.726598702502317
70, 0.7286839666357738
71, 0.7275254865616312
72, 0.7289156626506024
73, 0.7296107506950881
74, 0.7293790546802595
75, 0.7296107506950881
76, 0.7305375347544022
77, 0.7300741427247451
78, 0.7298424467099166
79, 0.7307692307692307
80, 0.7307692307692307
81, 0.7310009267840594
82, 0.7312326227988879
83, 0.7319277108433735
84, 0.7319277108433735
85, 0.7335495829471733
86, 0.7333178869323448
87, 0.7340129749768304
88, 0.7347080630213161
89, 0.7337812789620018
90, 0.7342446709916589
91, 0.7342446709916589
92, 0.7347080630213161
93, 0.7347080630213161
94, 0.7351714550509731
95, 0.7356348470806302
96, 0.7374884151992586
97, 0.7370250231696015
98, 0.7365616311399444
99, 0.7370250231696015
100, 0.73725671918443
101, 0.7377201112140871
102, 0.736793327154773
103, 0.7379518072289156
104, 0.7377201112140871
105, 0.736793327154773
106, 0.7381835032437442
107, 0.7384151992585728
108, 0.7386468952734013
109, 0.7386468952734013
110, 0.7386468952734013
111, 0.7384151992585728
112, 0.7388785912882299
113, 0.7386468952734013
114, 0.7393419833178869
115, 0.7386468952734013
116, 0.7388785912882299
117, 0.739805375347544
118, 0.7388785912882299
119, 0.7393419833178869
120, 0.739805375347544
121, 0.7400370713623726
122, 0.7405004633920297
123, 0.7405004633920297
124, 0.7409638554216867
125, 0.7411955514365153
126, 0.7425857275254866
127, 0.7425857275254866
128, 0.7425857275254866
129, 0.7428174235403151
130, 0.7430491195551436
131, 0.7428174235403151
132, 0.7428174235403151
133, 0.7430491195551436
134, 0.7430491195551436
135, 0.7444392956441149
136, 0.7437442075996293
137, 0.7444392956441149
138, 0.7439759036144579
139, 0.7442075996292864
140, 0.7439759036144579
141, 0.7446709916589435
142, 0.745366079703429
143, 0.745366079703429
144, 0.745366079703429
145, 0.7458294717330862
146, 0.7455977757182577
147, 0.7460611677479148
148, 0.7467562557924003
149, 0.7462928637627433
